GAMA/WiggleZ: The 1.4GHz radio luminosity functions of high- and low-excitation radio galaxies and their redshift evolution to z=0.75

We present radio Active Galactic Nuclei (AGN) luminosity functions over the redshift range 0.005 < z < 0.75. The sample from which the luminosity functions are constructed is an optical spectroscopic survey of radio galaxies, identified from matched Faint Images of the Radio Sky at Twenty-cm survey (FIRST) sources and Sloan Digital Sky Survey (SDSS) images.The radio AGN are separated into Low Excitation Radio Galaxies (LERGs) and High Excitation Radio Galaxies (HERGs) using the optical spectra. We derive radio luminosity functions for LERGs and HERGs separately in the three redshift bins (0.005 < z < 0.3, 0.3 < z < 0.5 and 0.5 < z <0.75). The radio luminosity functions can be well described by a double power-law. Assuming this double power-law shape the LERG population displays little or no evolution over this redshift range evolving as ~$(1+z)^{0.06}$ assuming pure density evolution or ~ $(1+z)^{0.46}$ assuming pure luminosity evolution. In contrast, the HERG population evolves more rapidly, best fitted by ~$(1+z)^{2.93}$ assuming a double power-law shape and pure density evolution. If a pure luminosity model is assumed the best fitting HERG evolution is parameterised by ~$(1+z)^{7.41}$. The characteristic break in the radio luminosity function occurs at a significantly higher power (~1 dex) for the HERG population in comparison to the LERGs. This is consistent with the two populations representing fundamentally different accretion modes.

==> abstract.txt <==
We present radio Active Galactic Nuclei (AGN) luminosity functions over the redshift range 0.005 < z < 0.75. The sample from which the luminosity functions  are constructed is an optical spectroscopic survey  of radio galaxies, identified from  matched Faint Images of the Radio Sky at Twenty-cm survey (FIRST) sources and Sloan Digital Sky Survey (SDSS) images.The radio AGN are separated  into Low Excitation Radio Galaxies (LERGs) and High Excitation Radio Galaxies (HERGs) using the optical spectra.  We derive radio luminosity functions for LERGs and HERGs separately in the three redshift bins (0.005 < z < 0.3, 0.3 < z < 0.5  and 0.5 < z <0.75). The radio luminosity functions can be well described by a double power-law. Assuming this double power-law shape the LERG population displays little or no  evolution over this redshift range evolving as ~(1+z)^0.06  assuming pure density evolution or ~ (1+z)^0.46 assuming pure luminosity evolution. In contrast, the HERG population evolves more rapidly, best fitted by ~(1+z)^2.93 assuming a double power-law shape and pure density evolution. If a pure luminosity model is assumed the best fitting HERG evolution is parameterised by ~(1+z)^7.41. The characteristic break in the radio luminosity function occurs at a significantly higher power ($\gtrsim 1$\,dex) for the HERG population in comparison to the LERGs. This is consistent with the two populations representing fundamentally different accretion modes. 


